Not all Fake News is Written: A Dataset and Analysis of Misleading Video Headlines

Polarization and the marketplace for impressions have conspired to make navigating information online difficult for users, and while there has been a significant effort to detect false or misleading text, multimodal datasets have received considerably less attention. To complement existing resources, we present multimodal Video Misleading Headline (VMH), a dataset that consists of videos and whether annotators believe the headline is representative of the video's contents. After collecting and annotating this dataset, we analyze multimodal baselines for detecting misleading headlines. Our annotation process also focuses on why annotators view a video as misleading, allowing us to better understand the interplay of annotators' background and the content of the videos.

==> auto_fig/res.txt <==
.
/Users/yooyeonsung/anaconda3/bin/pythonw
No RScripts!
Running pythonw


==> data/mace_acratio_scores.csv <==
,workers,mace,ratio,MACE Coefficients,Accuracy Ratio,MACE Coefficient
0,A1VMPZVVVZUCS4,0.5742228525502193,0.0,0.5742228525502193,0.0,0.5742228525502193
1,A2V66KLFVJTLKC,0.6483511084688452,0.6410256410256411,0.6483511084688452,0.6410256410256411,0.6483511084688452
2,A3COJKUH7J9FOA,0.3661006959659435,0.5,0.3661006959659435,0.5,0.3661006959659435
3,A0505289TSH2NC1YOHYK,0.5922918059301464,0.43478260869565216,0.5922918059301464,0.43478260869565216,0.5922918059301464
4,A2C9OFEV72G568,0.3487964243709283,0.8253968253968254,0.3487964243709283,0.8253968253968254,0.3487964243709283
5,A20DUVEOH6A7KW,0.8153944458215532,0.6111111111111112,0.8153944458215532,0.6111111111111112,0.8153944458215532
6,A292TFDMNVS0TP,0.19799307897358187,0.8817204301075269,0.19799307897358187,0.8817204301075269,0.19799307897358187
7,AFLERYJUBZZAQ,0.5768416290560948,0.0,0.5768416290560948,0.0,0.5768416290560948
8,A33LYSCQQU1YDJ,0.4992352823248673,0.0,0.4992352823248673,0.0,0.4992352823248673
9,A1I72NHC21347A,0.5246929715305869,1.0,0.5246929715305869,1.0,0.5246929715305869
10,ACA17WQA1XP59,0.26089656981315534,0.8260869565217391,0.26089656981315534,0.8260869565217391,0.26089656981315534
11,A1Y3W8KKAU1S0J,0.48127238479557516,0.0,0.48127238479557516,0.0,0.48127238479557516
12,A13CXQGLSH6QY8,0.48884012850660014,0.6666666666666666,0.48884012850660014,0.6666666666666666,0.48884012850660014
13,A2P8V5SKYLL5I4,0.5672362975050678,1.0,0.5672362975050678,1.0,0.5672362975050678
14,A1F1BIPJR11LSR,0.5608072103537042,1.0,0.5608072103537042,1.0,0.5608072103537042
15,A002160837SWJFPIAI7L7,0.6368831553377157,1.0,0.6368831553377157,1.0,0.6368831553377157
16,A1U4UGQNHFIYHA,0.5738798706197881,1.0,0.5738798706197881,1.0,0.5738798706197881
17,ALDKDKRBR4LXD,0.5642528623430629,1.0,0.5642528623430629,1.0,0.5642528623430629
18,A3SY6S1QY9BTN,0.5652636060366089,1.0,0.5652636060366089,1.0,0.5652636060366089
19,A1O57XVTTB1PNZ,0.4899360844191332,1.0,0.4899360844191332,1.0,0.4899360844191332
20,A3HLGVM0DIXVQ0,0.35433252567183965,0.0,0.35433252567183965,0.0,0.35433252567183965
21,ADQHGQF65JJ08,0.429572160586485,0.5,0.429572160586485,0.5,0.429572160586485
22,A17TKHT8FEVH0R,0.05868707029549765,0.9090909090909091,0.05868707029549765,0.9090909090909091,0.05868707029549765
23,A19NGUFGC7KIGW,0.629493351952399,1.0,0.629493351952399,1.0,0.629493351952399
24,A1PHOM7ECO6UBU,0.34850922147279756,0.0,0.34850922147279756,0.0,0.34850922147279756
25,A2MT5WPIKBKWAU,0.36146927484737057,0.0,0.36146927484737057,0.0,0.36146927484737057
26,A1B1J0BQ44ZV72,0.1086152596390549,0.821917808219178,0.1086152596390549,0.821917808219178,0.1086152596390549
27,A1IM6UAEZPJLSE,0.5350549502150546,1.0,0.5350549502150546,1.0,0.5350549502150546
28,A3ROADR7T6811,0.28846579801123234,0.5,0.28846579801123234,0.5,0.28846579801123234
29,A274H66JT9L28A,0.43511854107287273,0.8,0.43511854107287273,0.8,0.43511854107287273
30,A37R0JYAB3QEX9,0.4283803312698901,0.0,0.4283803312698901,0.0,0.4283803312698901
31,AU1QJZII0OBN5,0.4865693228323636,0.0,0.4865693228323636,0.0,0.4865693228323636
32,A1J6LV7NWDKV9N,0.46241288981062983,0.0,0.46241288981062983,0.0,0.46241288981062983
33,A3SA230WE55TGM,0.37260652051328963,0.5,0.37260652051328963,0.5,0.37260652051328963
34,A5CIHEPULDFUF,0.35402130284330896,0.0,0.35402130284330896,0.0,0.35402130284330896
35,A2K0L9M1ZZO5C9,0.6944807223814715,0.6,0.6944807223814715,0.6,0.6944807223814715
36,A3TPE32BVU8H3Q,0.3058197303612203,0.0,0.3058197303612203,0.0,0.3058197303612203
37,AW70RRQM32PZ,0.5381261601093961,0.6666666666666666,0.5381261601093961,0.6666666666666666,0.5381261601093961
38,A1SPIAJZORHFT0,0.3181988855475471,0.0,0.3181988855475471,0.0,0.3181988855475471
39,A2J6S7QR4CGXTW,0.5230142636008092,1.0,0.5230142636008092,1.0,0.5230142636008092
40,A318574M8Q965P,0.5651019700229739,1.0,0.5651019700229739,1.0,0.5651019700229739
41,AMI0SOF51O3FW,0.49444945686737224,0.7555555555555555,0.49444945686737224,0.7555555555555555,0.49444945686737224
42,A31PW970Z2PC5P,0.01735435895985875,0.9612403100775194,0.01735435895985875,0.9612403100775194,0.01735435895985875
43,A1ENU4JYFPOYHO,0.3855798545341304,0.5,0.3855798545341304,0.5,0.3855798545341304
44,A2M9JNCHRKMCC4,0.4462633872921345,0.0,0.4462633872921345,0.0,0.4462633872921345
45,A3DF70OJSXWOJ2,0.8006938963017886,0.7692307692307693,0.8006938963017886,0.7692307692307693,0.8006938963017886
46,A1KRDCZ1YYBUIZ,0.46149954437939206,1.0,0.46149954437939206,1.0,0.46149954437939206
47,A5GSJYGCTADR6,0.37651980783965816,0.0,0.37651980783965816,0.0,0.37651980783965816
48,A2RBF3IIJP15IH,0.0416332765647076,0.903448275862069,0.0416332765647076,0.903448275862069,0.0416332765647076
49,A2VZBQLSFZC519,0.703966110541689,0.6153846153846154,0.703966110541689,0.6153846153846154,0.703966110541689
50,A89EON3FG28ZW,0.48883638178075756,1.0,0.48883638178075756,1.0,0.48883638178075756
51,AOGXFLXT1BNE9,0.33660895757500736,0.0,0.33660895757500736,0.0,0.33660895757500736
52,AYHGS6I0SAL,0.536920983548459,1.0,0.536920983548459,1.0,0.536920983548459
53,A3BLJ6QSDTZC9U,0.3620444111026905,0.6666666666666666,0.3620444111026905,0.6666666666666666,0.3620444111026905
54,A36XMGX5Q63LNM,0.6055608782661145,0.5,0.6055608782661145,0.5,0.6055608782661145
55,A2OVX9UW5WANQE,0.5409904004211987,0.0,0.5409904004211987,0.0,0.5409904004211987
56,AKHOU0YTT48NT,0.5734947252600225,1.0,0.5734947252600225,1.0,0.5734947252600225
57,AXNZBOTSW7CAN,0.6266966825623755,0.5,0.6266966825623755,0.5,0.6266966825623755
58,A2MUOD1JHWJ735,0.5740979075408916,1.0,0.5740979075408916,1.0,0.5740979075408916
59,A1ZTR3Z88CYP06,0.5724261327600323,1.0,0.5724261327600323,1.0,0.5724261327600323
60,A2FYFCD16Z3PCC,0.4745135725187943,0.5,0.4745135725187943,0.5,0.4745135725187943
61,A1VWT779YQQXK5,0.5137101103775683,1.0,0.5137101103775683,1.0,0.5137101103775683
62,A3UUH3632AI3ZX,0.635724632611632,1.0,0.635724632611632,1.0,0.635724632611632
63,ANS6GA4YPWHPR,0.5166416081635521,1.0,0.5166416081635521,1.0,0.5166416081635521
64,A3LFZWF9Y5BZ1K,0.2164972310711989,0.7833333333333333,0.2164972310711989,0.7833333333333333,0.2164972310711989
65,A3MS0Q8X59S9NF,0.5263575755641862,0.0,0.5263575755641862,0.0,0.5263575755641862
66,A2RMJNF6IPI42F,0.686116258765514,0.8571428571428571,0.686116258765514,0.8571428571428571,0.686116258765514
67,A1TPGXT718D68E,0.5539890719777254,1.0,0.5539890719777254,1.0,0.5539890719777254
68,A49MD40UT6ABO,0.5529383142032748,1.0,0.5529383142032748,1.0,0.5529383142032748
69,A2373YCL4R1G2S,0.5152719473751985,0.0,0.5152719473751985,0.0,0.5152719473751985
70,A3JDWMS5QJHREI,0.50268320337596,1.0,0.50268320337596,1.0,0.50268320337596
71,A279ZIJWRZBHUD,0.5992690045004752,0.0,0.5992690045004752,0.0,0.5992690045004752
72,AFU00NU09CFXE,0.5225000558874767,1.0,0.5225000558874767,1.0,0.5225000558874767
73,A2PD5W8ZBMP6F0,0.5016848004703538,1.0,0.5016848004703538,1.0,0.5016848004703538
74,A1ZPIPHM272LO8,0.6123035706497533,1.0,0.6123035706497533,1.0,0.6123035706497533
75,AMPR904VJJFZY,0.5067836886915422,1.0,0.5067836886915422,1.0,0.5067836886915422
76,A3CHGF6642THU6,0.460954416528148,1.0,0.460954416528148,1.0,0.460954416528148
77,A22QFNF1UTBK0H,0.5190920435868188,1.0,0.5190920435868188,1.0,0.5190920435868188
78,A2QQE17RPTTQ8L,0.04051228082087639,0.9222222222222223,0.04051228082087639,0.9222222222222223,0.04051228082087639
79,A3QAL3X23LHJRV,0.5089487544345294,1.0,0.5089487544345294,1.0,0.5089487544345294
80,A3BAQSZ5UTIN13,0.42075737115531475,0.875,0.42075737115531475,0.875,0.42075737115531475
81,AZPZDX26SYMFY,0.035552825500710664,0.9387755102040817,0.035552825500710664,0.9387755102040817,0.035552825500710664
82,A1PBRKFHSF1OF8,0.5026742721703399,1.0,0.5026742721703399,1.0,0.5026742721703399
83,AAX9LTAOIBECD,0.5571891890456846,1.0,0.5571891890456846,1.0,0.5571891890456846
84,A382S0KJMW3K9S,0.599803730431745,1.0,0.599803730431745,1.0,0.599803730431745
85,AKX5RHHO8BIUX,0.5953244928065216,1.0,0.5953244928065216,1.0,0.5953244928065216
86,A173A97OFDAX9F,0.384306359947961,1.0,0.384306359947961,1.0,0.384306359947961
87,AZCGF2D7QIO10,0.45385591858373037,1.0,0.45385591858373037,1.0,0.45385591858373037
88,A3RZXYMT4ZCAS,0.501499358474439,1.0,0.501499358474439,1.0,0.501499358474439
89,A205WHIXIC91V4,0.49246980192526485,0.0,0.49246980192526485,0.0,0.49246980192526485
90,A1TY9YCMRACU9I,0.5081283321622346,1.0,0.5081283321622346,1.0,0.5081283321622346
91,A2GL0TVU3U5ZBG,0.5016573194080824,1.0,0.5016573194080824,1.0,0.5016573194080824
92,A3O5RKGH6VB19C,0.40605386387251435,1.0,0.40605386387251435,1.0,0.40605386387251435
93,A48WNR6C4CI3J,0.48334392833609013,0.0,0.48334392833609013,0.0,0.48334392833609013
94,A39SK1E6IMQBD5,0.5403632405469182,1.0,0.5403632405469182,1.0,0.5403632405469182
95,A2LPUVK70W6HW1,0.4650921796428154,0.0,0.4650921796428154,0.0,0.4650921796428154
96,A2L20FWMZBPG1G,0.04761420880443139,0.8797814207650273,0.04761420880443139,0.8797814207650273,0.04761420880443139
97,A2UU4E41LDHJVD,0.5067701433395569,1.0,0.5067701433395569,1.0,0.5067701433395569
98,A1AKL5YH9NLD2V,0.5071252822125267,1.0,0.5071252822125267,1.0,0.5071252822125267
99,A1BI90XZ0GR5G6,0.4627505711434428,0.9,0.4627505711434428,0.9,0.4627505711434428
100,A2J2Z16MIW31FF,0.5017015447811817,1.0,0.5017015447811817,1.0,0.5017015447811817
101,AHKOMKJ1HGJLM,0.5083971984743297,1.0,0.5083971984743297,1.0,0.5083971984743297
102,A3SR7LK7TH1B6F,0.5136464974929795,0.0,0.5136464974929795,0.0,0.5136464974929795
103,A2IFHU3P1MF54K,0.34294801150265486,0.7674418604651163,0.34294801150265486,0.7674418604651163,0.34294801150265486
104,A2PFKEFE3X1LWK,0.41751764467787994,0.42857142857142855,0.41751764467787994,0.42857142857142855,0.41751764467787994
105,A3NM05RWTDNGGI,0.4008278381066186,0.5806451612903226,0.4008278381066186,0.5806451612903226,0.4008278381066186
106,A2JP9IKRHNLRPI,0.5148087908009507,0.6666666666666666,0.5148087908009507,0.6666666666666666,0.5148087908009507
107,A1XOC19FDC636Y,0.27819590194170024,0.16666666666666666,0.27819590194170024,0.16666666666666666,0.27819590194170024
108,A1V6CP5I0TOSAR,0.47946634418857775,0.5,0.47946634418857775,0.5,0.47946634418857775
109,A2NE73MQ4NNG6D,0.31052100101024493,0.47619047619047616,0.31052100101024493,0.47619047619047616,0.31052100101024493
110,A2CFI1X8OKYIL2,0.5864497224563379,1.0,0.5864497224563379,1.0,0.5864497224563379
111,AO33H4GL9KZX9,0.5372081416651172,1.0,0.5372081416651172,1.0,0.5372081416651172
112,A1P8RU1ZYIWWH,0.6795551019338811,0.5714285714285714,0.6795551019338811,0.5714285714285714,0.6795551019338811
113,A360F1KST9DVO5,0.4849447112717225,1.0,0.4849447112717225,1.0,0.4849447112717225
114,A355H1BN1DM27T,0.5611454963184167,1.0,0.5611454963184167,1.0,0.5611454963184167
115,A2615YW1YERQBO,0.5524249554648136,1.0,0.5524249554648136,1.0,0.5524249554648136
116,A1TARNH07A75CG,0.5492805778109011,1.0,0.5492805778109011,1.0,0.5492805778109011
117,A35TF71Q0XO0PH,0.5334431111647402,0.9,0.5334431111647402,0.9,0.5334431111647402
118,A4IDNFHEZF1W0,0.31156281255877494,0.85,0.31156281255877494,0.85,0.31156281255877494
119,A28HB7240OFGEW,0.4954467410981213,1.0,0.4954467410981213,1.0,0.4954467410981213
120,A3T3KEK5G6JYTZ,0.5248892790509294,1.0,0.5248892790509294,1.0,0.5248892790509294
121,A1CPY1HLCFTIL1,0.505737907343772,1.0,0.505737907343772,1.0,0.505737907343772
122,A3LA5P3N3KI8U7,0.4528329787600763,1.0,0.4528329787600763,1.0,0.4528329787600763
123,A3LX3KYROOW72,0.5639317318131247,0.5,0.5639317318131247,0.5,0.5639317318131247
124,A2RNCA7PK35LHT,0.5036523406367569,1.0,0.5036523406367569,1.0,0.5036523406367569
125,A1VFOKKVJ7B9D6,0.5213953986319568,1.0,0.5213953986319568,1.0,0.5213953986319568


==> data/topics.csv <==
Entertainment,1098
Politics,408
Food,229
Others,554

==> data/venue.csv <==
ABCNews_videos,389
NYPost_videos,358
MTV_videos,225
enews_videos,209
AnimalPlanet_videos,115
ComedyCentral_videos,107
HISTORY_videos,100
LifeZette_videos,98
dallasmorningnews_videos,85
Others,82
InvestigationDiscovery_videos,75
wsj_videos,55
FOXSports1_videos,55
reviewjournal_videos,52
truTV_videos,49
globe_videos,41
TBSNetwork_videos,33
WeAreChange.org_videos,32
VH1_videos,23
latimes_videos,22
DailyCaller_videos,20
staradvertiser_videos,19
TNTDrama_videos,12
startribune_videos,10
ESPN_videos,10
TheCW_videos,6
UnivisionNews_videos,6
disneychannelcanada_videos,6
SanDiegoUnionTribune_videos,5
ocregister_videos,3
thechicagosuntimes_videos,3

==> scripts/dictionary.txt <==
dataset
gameplay
sharad
rodriguez
pedro
boyd-graber
jordan
squad
simplequestions
pcfg
qa
qid
proto
overfitting
pipelined
bm25
lucene
ir
bigram
dan
mohit
iyyer
varun
manjunatha
graber
boyd
triviaqa
tokenize
tokenization
SpaceX
schikaneder
perceptron
mlp
nlp
datasets
squad
TriviaQA
rnn
chainer
lstm
ew
tutinama
lightblue
onis
alphago
hsnct
ousia
newqa
papageno
spacex
coreference
campin
bezos
spacy
tamino
nbc
bamber
gascoigne
alphago
ocf
hotpotqa
acf
naqt
crowdworkers
pyramidality
stube
wikihop
f1
qanta
vikram
corenlp
whig
nomatch
wikidata
ibm
tf
idf
tfidf
word2vec
fasttext
adam
elu
vhsl
buzzertrain
HotPotQA
npr
CoreNLP
SimpleQuestions
SQuAD
hyperparamtere
Word2Vec
nasat
nsc
lr
guesstest
Wikihop
crowdsourcing
dev
FastText
gru
GRU
Preprocessing
preprocessing
Preprocessing
regionals
Electronegativity
protobowl
UID
Emanual
WikiHop
uk
uso
Ludden
interruptable
Monkees
Nesmith
Heng
Ji
nyc
Rutter
SearchQA

==> scripts/textidote/dict.txt <==
dataset
datasets
quizbowl
tour-de-force
Rutter
iyyer
manjunatha
delco
pyramidality
always
pyramidally
interruptable
monkees
nesmith
schikaneder
tamino
coreference
negging
generalizable
anaphora
miniscule
ender
qanta
adversarial
dotto
wikidata
generalizability
reddit
marco
gameplay
summarization
interruptible
pre-trained
trustable

==> scripts/textidote/replace.txt <==
\\abr\{[a-zA-Z]+\}	X
\\citet\{[a-zA-Z\:\-0-9/]+\}	\ X
\\citeauthor\{[a-zA-Z\:\-0-9/]+\}	\ X
\\qb\{\}	\ Quizbowl
\\qanta\{\}	\ Qanta
\\squad\{\}	\ Squad
Jeopardy!	Jeopardy
\.\\footnote	\. \\footnote
